Simple vs Optimal Mechanisms in Auctions with Convex Payments

We investigate approximately optimal mechanisms in settings where bidders' utility functions are non-linear; specifically, convex, with respect to payments (such settings arise, for instance, in procurement auctions for energy). We provide constant factor approximation guarantees for mechanisms that are independent of bidders' private information (i.e., prior-free), and for mechanisms that rely to an increasing extent on that information (i.e., detail free). We also describe experiments, which show that for randomly drawn monotone hazard rate distributions, our mechanisms achieve at least 80\% of the optimal revenue, on average. Both our theoretical and experimental results show that in the convex payment setting, it is desirable to allocate across multiple bidders, rather than only to bidders with the highest (virtual) value, as in the traditional quasi-linear utility setting.

==> randDistData_1_50_nD_50_nB_30_nS_10000.csv <==
Num Bidders,BIC Opt,To Highest (No Reserve),To Highest (Monopoly Reserve),To All Highest (No Reserve),To All Highest (Monopoly Reserve),ProgC Val,ProgC VirVal,ProgC Val BIC,ProgC VirVal BIC,Posted Median,Posted Monopoly,Prior Free
1,3.4532,0,3.0753,0,3.0753,1,3.0753,1,3.0732,2.9327,3.0753,0
2,6.0553,4.3873,4.5995,4.4823,4.6833,4.5215,5.2014,4.5437,5.3268,4.958,5.1186,2.3083
3,7.8965,5.4237,5.4119,5.6412,5.6199,6.1108,6.8241,6.1371,7.0368,6.4934,6.6438,3.8288
4,9.1985,5.8918,5.8628,6.2492,6.2136,7.2991,8.127,7.3341,8.4003,7.7164,7.8563,5.0014
5,10.29,6.1567,6.138,6.6725,6.6501,8.3054,9.2525,8.3395,9.5296,8.7643,8.9015,5.9859
6,11.274,6.3226,6.3118,7.004,6.9907,9.195,10.234,9.2284,10.514,9.68,9.8153,6.8411
7,12.177,6.4356,6.4295,7.282,7.2744,9.9995,11.119,10.038,11.399,10.503,10.64,7.6
8,13.018,6.5172,6.5137,7.5333,7.5289,10.744,11.939,10.783,12.204,11.268,11.405,8.2948
9,13.808,6.5804,6.5786,7.7679,7.7656,11.444,12.715,11.475,12.95,11.991,12.132,8.9418
10,14.555,6.6288,6.6282,7.9887,7.9879,12.099,13.433,12.131,13.658,12.659,12.804,9.5411
11,15.265,6.6675,6.6671,8.2028,8.2023,12.72,14.113,12.751,14.326,13.292,13.444,10.105
12,15.944,6.6993,6.6991,8.3983,8.398,13.311,14.758,13.344,14.974,13.894,14.051,10.637
13,16.595,6.7251,6.725,8.5897,8.5895,13.876,15.376,13.912,15.594,14.471,14.633,11.143
14,17.221,6.748,6.7479,8.7792,8.7791,14.422,15.982,14.454,16.175,15.036,15.202,11.63
15,17.826,6.7681,6.768,8.9613,8.9613,14.949,16.56,14.975,16.742,15.575,15.746,12.098
16,18.41,6.7844,6.7844,9.1359,9.1359,15.454,17.115,15.482,17.291,16.094,16.268,12.545
17,18.977,6.7994,6.7994,9.3074,9.3074,15.946,17.654,15.971,17.825,16.598,16.776,12.978
18,19.527,6.8125,6.8125,9.4775,9.4775,16.42,18.172,16.447,18.344,17.081,17.265,13.396
19,20.062,6.8235,6.8235,9.6429,9.6429,16.883,18.682,16.908,18.847,17.559,17.746,13.802
20,20.584,6.8345,6.8345,9.81,9.8099,17.333,19.18,17.357,19.334,18.022,18.217,14.197
21,21.092,6.8439,6.8439,9.9577,9.9577,17.771,19.66,17.796,19.813,18.474,18.669,14.578
22,21.588,6.8523,6.8523,10.121,10.121,18.198,20.128,18.224,20.278,18.914,19.109,14.951
23,22.073,6.8605,6.8605,10.271,10.271,18.616,20.589,18.641,20.733,19.344,19.545,15.314
24,22.548,6.8672,6.8672,10.418,10.418,19.025,21.036,19.05,21.183,19.763,19.967,15.67
25,23.013,6.8738,6.8738,10.561,10.561,19.425,21.474,19.45,21.624,20.172,20.381,16.016
26,23.469,6.8799,6.8799,10.704,10.704,19.816,21.905,19.843,22.053,20.576,20.788,16.355
27,23.916,6.8854,6.8854,10.85,10.85,20.203,22.33,20.225,22.471,20.973,21.19,16.691
28,24.355,6.8906,6.8906,10.994,10.994,20.581,22.75,20.601,22.879,21.365,21.586,17.02
29,24.786,6.8957,6.8957,11.136,11.136,20.949,23.156,20.973,23.284,21.744,21.97,17.335
30,25.21,6.9006,6.9006,11.267,11.267,21.316,23.559,21.334,23.679,22.12,22.35,17.654


==> randDistData_1_50_nD_50_nB_30_nS_10000_ratio.csv <==
Num Bidders,BIC Opt,To Highest (No Reserve),To Highest (Monopoly Reserve),To All Highest (No Reserve),To All Highest (Monopoly Reserve),ProgC Val,ProgC VirVal,ProgC Val BIC,ProgC VirVal BIC,Posted Median,Posted Monopoly,Prior Free
1,1,0,0.88574,0,0.88574,0.3003,0.88574,0.3003,0.88517,0.85259,0.88574,0
2,1,0.72403,0.75769,0.73903,0.77066,0.75046,0.85476,0.75438,0.87548,0.81886,0.84088,0.38013
3,1,0.68713,0.68497,0.71324,0.70976,0.77643,0.86022,0.77986,0.88714,0.82061,0.83701,0.48268
4,1,0.64152,0.63799,0.6782,0.67387,0.79545,0.87963,0.7994,0.90965,0.83626,0.84967,0.54083
5,1,0.60018,0.59815,0.6474,0.64495,0.80907,0.89572,0.81253,0.92317,0.84886,0.86087,0.57857
6,1,0.56336,0.56225,0.62016,0.6188,0.81768,0.90462,0.82079,0.93021,0.85569,0.86661,0.60355
7,1,0.5315,0.53092,0.59678,0.59606,0.82332,0.91032,0.82665,0.93404,0.8595,0.86986,0.6208
8,1,0.50393,0.50361,0.57718,0.57677,0.82757,0.91444,0.83074,0.93575,0.86252,0.87228,0.63383
9,1,0.48016,0.47999,0.56087,0.56066,0.83114,0.91844,0.8335,0.93624,0.86537,0.87497,0.64428
10,1,0.4592,0.45914,0.54686,0.54678,0.83366,0.92066,0.83593,0.93681,0.86676,0.87608,0.65221
11,1,0.44063,0.4406,0.53498,0.53493,0.83562,0.92228,0.83788,0.93704,0.86769,0.87703,0.65861
12,1,0.42414,0.42412,0.52412,0.5241,0.8373,0.92356,0.83947,0.93768,0.86842,0.8777,0.66383
13,1,0.40925,0.40924,0.51469,0.51467,0.83861,0.92449,0.84088,0.93825,0.86904,0.8782,0.66817
14,1,0.39588,0.39587,0.50656,0.50655,0.83992,0.92599,0.84188,0.93787,0.87006,0.87916,0.67205
15,1,0.38375,0.38375,0.49927,0.49926,0.84108,0.92703,0.8427,0.93776,0.87071,0.87977,0.67543
16,1,0.37259,0.37259,0.4925,0.49249,0.84197,0.92777,0.84352,0.93776,0.87118,0.88013,0.67816
17,1,0.36239,0.36239,0.48648,0.48648,0.84282,0.92844,0.84417,0.93776,0.87166,0.88057,0.68066
18,1,0.35297,0.35297,0.48114,0.48114,0.84346,0.92882,0.84486,0.93788,0.87173,0.88067,0.68282
19,1,0.34419,0.34419,0.4762,0.4762,0.84407,0.92943,0.84542,0.93797,0.87223,0.8811,0.68473
20,1,0.33611,0.33611,0.47192,0.47192,0.84466,0.93004,0.8459,0.93782,0.87257,0.88158,0.68653
21,1,0.32853,0.32853,0.46725,0.46725,0.84516,0.93039,0.84636,0.93793,0.87285,0.88167,0.68799
22,1,0.32144,0.32144,0.46373,0.46373,0.84556,0.93056,0.84682,0.93793,0.87306,0.88168,0.68933
23,1,0.31482,0.31482,0.46007,0.46007,0.84598,0.93102,0.84719,0.93786,0.8733,0.88199,0.6906
24,1,0.30854,0.30854,0.45661,0.45661,0.84634,0.9312,0.84755,0.93805,0.87343,0.88208,0.6918
25,1,0.30266,0.30266,0.45329,0.45329,0.8467,0.93142,0.84785,0.93819,0.8735,0.88221,0.69279
26,1,0.29709,0.29709,0.45035,0.45035,0.84697,0.93165,0.84819,0.93824,0.87369,0.88232,0.69372
27,1,0.29181,0.29181,0.44773,0.44773,0.84735,0.932,0.84837,0.93821,0.8739,0.88254,0.69473
28,1,0.28681,0.28681,0.44532,0.44532,0.84767,0.93241,0.84857,0.93802,0.87421,0.88287,0.69566
29,1,0.28207,0.28207,0.44307,0.44307,0.84783,0.93256,0.84888,0.93799,0.87424,0.88296,0.69626
30,1,0.27757,0.27757,0.44057,0.44057,0.84822,0.93289,0.84895,0.93784,0.87441,0.88319,0.69715

